Dynamical lattice computation of the Isgur-Wise functions tau_{1/2} and tau_{3/2}

We perform a two-flavor dynamical lattice computation of the Isgur-Wise functions tau_{1/2} and tau_{3/2} at zero recoil in the static limit. We find tau_{1/2}(1) = 0.297(26) and tau_{3/2}(1) = 0.528(23) fulfilling Uraltsev's sum rule by around 80%. We also comment on a persistent conflict between theory and experiment regarding semileptonic decays of B mesons into orbitally excited P wave D mesons, the so-called "1/2 versus 3/2 puzzle", and we discuss the relevance of lattice results in this context.

==> Logo.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{Logo.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1620,1620)(1,-781)
\end{picture}%

